Circuit realization and hardware linearization of monotone operator equilibrium networks

It is shown that the port behavior of a resistor-diode network corresponds to the solution of a ReLU monotone operator equilibrium network (a neural network in the limit of infinite depth), giving a parsimonious construction of a neural network in analog hardware. We furthermore show that the gradient of such a circuit can be computed directly in hardware, using a procedure we call hardware linearization. This allows the network to be trained in hardware, which we demonstrate with a device-level circuit simulation. We extend the results to cascades of resistor-diode networks, which can be used to implement feedforward and other asymmetric networks. We finally show that different nonlinear elements give rise to different activation functions, and introduce the novel diode ReLU which is induced by a non-ideal diode model.

==> errors_SPICE_error_with_comp.csv <==
errors
6.125175471293638
4.655384163100848
3.019057768240885
2.455626460958034
2.503728654003842
3.1930178184288818
2.7413509737744177
3.4912081289766497
2.359536550625248
2.1631882346805975
2.3911344603833413
3.4867954301379713
4.825031844895385
4.426601778277503
4.445366650844302
3.9912542580552697
3.531820463225246
3.931879179092489
5.182099420534621
3.5125967794878954
4.337908986068796
4.188403478110376
4.658904209954031
4.572082684288991
5.161226803672099
4.633532494902524
5.381807030286622
4.839605386291183
3.4630334508610563
3.422459515257707
3.8964138580384455
3.980868125290892
3.5023639754873432
3.321035557333689
4.059888464753547
3.5159612116834205
3.912660057892552
4.972613600825213
4.066316700867837
4.004378440196372
4.351797563006029
5.173827660959397
4.889058350133497
6.9977093659089755
7.686247570402101
4.407913202982008
8.285406110680618
6.786840918818449
5.654811655252185
4.251912046192218
7.749111827136443
3.248679289842761
3.9118587359525665
4.601312873041447
6.284130860120728
5.951161868597796
6.10720091562695
5.121358347500123
4.421730696969528
3.2243052139917348
3.480723007025127
3.708010788439991
2.753074574689947
2.9057593209613284
3.6063648905171752
3.728084946098306
4.730307745346204
4.552771317638478
2.9298898405781135
3.887405256662432
3.03675473330133
4.1866647742829
2.723133484804308
2.8385966842665638
3.222441869970341
3.2337583628167876
4.736852364155926
4.032278653713181
3.559448949345898
4.473847325117971
3.617096989036986
3.037437818730897
3.231824773404638
3.225951518981448
3.102847559916599
4.214476721065184
4.818984040503723
4.435471587430951
3.551984566934969
4.23641594676251
3.241974967517722
4.4843675984559885
2.625550052023562
3.7238908927609686
4.25202530604587
3.8999341351730203
3.6084940945767365
3.336255353718074
3.5206009422889926
3.0798989896119893
3.644842082448752
3.9533522839825195
3.038382003671996
2.32353045445092
2.533558483131761
2.9036332896437176
2.868725228780157
2.9483008979800314
3.616809699001565
2.1376030972412
2.486874447167466
2.635494289866439
3.2051663389580622
3.1870604049412905
3.1548974581097977
2.7744160107854263
2.4623145688566725
2.3373196509206124
2.375406613379464
2.1588252583571443
2.573115419013517
2.9651626303916747
1.9986484400482072
2.1005783354786622
1.7575041054883018
2.2836987791067056
1.554037850370685
1.8593223639002476
1.7517874147802792
2.5671232529845436
1.7365151766669706
1.7333101951036523
1.8061170797891206
2.43403831824503
2.234836428378913
1.8866314569675695
1.7376351267745405
2.357300273669447
3.0635995152904654
1.5728224086274618
2.5261304126743624
1.6678162662900369
1.441665530463796
1.663358178787301
1.489887428520252
2.394595239167581
1.724979971026711
1.610811937714358
1.7319725625720979
1.6936167931710147
1.812451009655204
1.2925687191956765
1.3044134316152647
1.4380245284193356
1.108872322700628
1.3511275664884717
1.3081490305153471
1.1021395695606828
1.685272944369228
1.700875511668487
1.081506141231502
1.148060404119261
1.194259476060465
1.404642978680247
1.6044163974883738
0.8475145831714936
0.9249779428620619
1.4453504876992507
1.1924566602815962
1.7070819981132797
1.9671313424304342
1.3093298203410004
1.4310013821190346
1.4732296010809092
1.6838743710872157
1.2396792807202262
0.9596353228873188
0.9739250327767919
1.0992287669272018
1.0865854016034788
1.112513556240621
1.417430640544335
1.2067759669442788
1.0516352174841321
1.1754467993716944
1.1056744905808418
0.8452708302907339
1.3641470429762066
1.3391842457931515
1.010552043392778
0.9557806669174685
1.1512198285057347
0.8187602078449128
0.8848242509333252
1.1416487682285361
1.2601482964955681
0.8603843665053262
1.420970429159805
1.3131573954492748
1.3387566804536626
1.220271569286732
1.0577737705650847
0.8857595194559152
1.1001823951408367
1.0321221089257435
1.676025040290784
1.367437102245303
1.3996444746581198
1.4792957776588789
1.9561088371857471
2.2487525933154697
1.6687269365045319
1.6181298304500993
1.7396189137323772
1.4037996328171967
1.3008746167379477
1.0839914042961327
1.0156257198353897
1.1185565121474434
1.3589509735349374
1.6759927333319053
1.6534492931546796
1.2109076923606963
0.9480023658113916
0.9585689847375065
1.028898045601685
1.3167306484268606
0.959126879436112
1.4516445215515308
1.639912885748974
1.3112371931151885
0.8546215207853832
0.9980994309946177
0.8805395537676317
1.044534457897837
1.0784688874259403
0.8447120859718207
0.8060692629936154
0.7976211296502631
0.8817395151327857
0.8741902160328363
0.8119454193064111
0.8960962034232982
0.7387851369907988
0.9409218332645019
0.8352937991728113
0.7248003439226676
0.9018077698276484
0.7527695247120809
0.7073748964637434


==> errors_SPICE_nonideal_0_error.csv <==
errors
5.735967864290391
4.863751738863746
4.1974866225767915
3.7132368060186924
3.337270983594181
3.0288631150745395
2.782507348127396
2.5815548603824943
2.413404609536393
2.2629142248293337
2.128452086414772
2.0110878460706267
1.902394122874466
1.806175064079644
1.7209663837682343
1.6454927949851883
1.5787169689112777
1.51950491615463
1.4667947005499615
1.4256013709228996
1.4038188283378712
1.3831155624700173
1.363507366167993
1.344823881136602
1.3270708774576525
1.3101509568602523
1.2940460303511991
1.2786434092684007
1.2639685782868273
1.249883421912491
1.2364552082505709
1.2235886697001983
1.211243732496166
1.1994118643819651
1.188017151575812
1.177071462493243
1.1665546085221294
1.1564072822668374
1.1466259148099034
1.1385435696493083
1.1339278261283154
1.1293967217709182
1.1249152989503763
1.1205533149340852
1.116260604127613
1.1120287254766825
1.107828810578119
1.1037253428287448
1.099689953131016
1.0957127319982713
1.0920195722928672
1.088633936159918
1.085301199095251
1.0819884932680983
1.078718836699377
1.0749924616055637
1.071242521390204
1.067548799539096
1.0639066216643465
1.0608529626539567
1.059059079254926
1.0573134239412068
1.0555480334531244
1.0538051598566274
1.052058697417499
1.050350834433287
1.048634535787217
1.046926262210857
1.0452278126482766
1.0435836443819348
1.0419034803065736
1.0402474161889317
1.038594068561306
1.0369617429782245
1.0353314017573012
1.0337333887444973
1.0321123921695474
1.030540049901848
1.0289725836098238
1.027397393041987
1.025812865051741
1.0242880592826713
1.022746729593797
1.0212078139340743
1.019725937884239
1.0182012621874084
1.0166911321902903
1.0152127909706492
1.0137559097445983
1.0122788190593626
1.010847177450464
1.0094190800623812
1.00796044087866
1.006517634601039
1.0051209563089876
1.0037117393138792
1.0022961287662326
1.0009163853658125
0.9995530288198203
0.998183365902262
0.9968378249029909
0.9955008431343394
0.9941520741042091
0.9928195659918745
0.9915010561919683
0.9902204259299654
0.9889039894534348
0.9876023586660626
0.9863110522184679
0.9850565758527472
0.9837948491970248
0.9825315845220076
0.9813023245580602
0.9800580205632202
0.9788260919625931
0.9776384685614651
0.9764533157913854
0.9752398788266311
0.9740367819936546
0.9728608580479329
0.9717050807406864
0.9705262728808615
0.9693363610463182
0.9682070274951209
0.9670992243837142
0.9659528723103302
0.9648373473719208
0.9637193390616475
0.9626248777997057
0.9615119607441523
0.9604159774531636
0.9593477494491622
0.9582801155575319
0.9572062106389219
0.9561329810394292
0.9550865597357697
0.9540558066288425
0.9530049591531781
0.9519854430640646
0.9509687598558644
0.9499644999969035
0.9489630821165694
0.9479516643184186
0.9469527566997753
0.9459821735696747
0.9449983752778527
0.9440532888060997
0.9430971220270925
0.9420971892088571
0.9411567714131808
0.9402721898927129
0.9393289866242266
0.9383748759255601
0.9374467023777714
0.9365193842310414
0.9356300790014966
0.9347452855137172
0.9338321024828548
0.932943377664733
0.9320564251505331
0.9312012104102989
0.9303148473023107
0.9294544132499808
0.9285912443589779
0.9277735271178521
0.9269170515320146
0.9260729950349407
0.9252371710761867
0.9244044075644696
0.9235885213514896
0.9227887666919566
0.9219911140794381
0.9211701291721366
0.9203554567125655
0.9195661374486427
0.9188111306116884
0.918038668641566
0.9172357715917228
0.9164798027018959
0.9157169949219094
0.914976881393945
0.9141960248214053
0.9134650513384791
0.9126835126616982
0.911972168758135
0.911245065446905
0.9105593289480435
0.9097948237920415
0.9090721158013594
0.9083603701243234
0.9076591647634223
0.9069461857556157
0.906275000005138
0.9055753711600162
0.9048747435949771
0.9042018318377317
0.9035192293710387
0.9028693480793837
0.9021868848755844
0.9015147770478613
0.9008454811860486
0.9002202934305962
0.8995574585452155
0.8989343805977257
0.8982649335761818
0.8976318426719064
0.8969987987829021
0.8963521995617829
0.895732731172734
0.8951695772955048
0.8945295475544731
0.8939053685099765
0.8933042237154942
0.8926759707602653
0.8920930835031161
0.8914847289118307
0.8909054368199261
0.8903190615756821
0.8897474117178851
0.8891535731319138
0.8885759759450021
0.8879985818587749
0.8874644656657666
0.8868884526172277
0.886326039910412
0.8857448751284764
0.8851910114941582
0.8846775144150092
0.8841214151502974
0.8835998494293977
0.8830552679366199
0.8825051895972852
0.8819883550705317
0.8814411762227272
0.8809158883079207
0.8804140110676208
0.8799240465442781
0.879363633342381
0.8788414184102356
0.8783747242398825
0.8778797139996379
0.877371325275499
0.8769021051984102
0.8764203750017356
0.8759220369164109
0.8754482849646655
0.8750010456747173
0.8745228955123228
0.8740754812758919
0.8736512530361009


==> errors_split_error_no_comp.csv <==
errors
5.510316870492416
4.07109627702375
2.252278534885281
1.494244852050778
1.4363652714741173
1.7160075097865664
2.0849941678226487
3.709522290884964
2.149640999177752
2.47613239157821
2.2037940476756437
3.422212253678445
5.327318313629612
5.0336044983685575
6.159321217972205
6.330971886009119
6.307701294945535
5.7364245491148
6.172054095554529
7.820100576069831
10.223688538930421
8.657568910749463
11.467667344043525
15.236116426084164
18.881514765963296
14.424196342797632
17.439810423443365
17.651769251987314
15.978503674737718
13.16012657508107
10.37493474950236
8.638091711794802
4.743616669339248
6.917512804009624
15.746590207648406
21.590876436576472
23.758854935921807
15.896482389417667
22.16847557962677
20.3749967946903
25.668991708213053
23.564811617684494
34.69697781617699
35.05401754931081
32.276560653525486
32.21883246509897
40.90402930071433
48.94203658178191
46.68962162074736
41.14715919280954
34.418249564947956
31.07540809540819
29.594314414671956
26.442407699910788
25.96179113442695
26.769889831171753
33.84978130115936
42.0473837745878
30.598942649540707
31.043200875319297
15.277562166341847
17.767836960108124
19.403184446281692
19.568636094439036
19.9166378913487
19.400916929841625
20.737070819057216
18.810973670116898
17.33463777557756
19.93390872854044
14.310780606871324
11.605128033003334
16.265450958117793
15.65535704304891
13.36433318026044
16.4957599196595
19.032996503395047
23.30716690243116
22.264300328811675
23.69210993912403
18.98919216383575
12.562660820587332
16.278536383454057
17.568955725185393
14.745717950459042
15.489803775028578
16.294499342088425
17.917631372572526
19.591591389751724
15.208832742987088
16.979782090628753
20.37862644806095
17.64073192404044
16.02560526720802
12.80968602663486
14.259478993568704
16.526326651784203
12.276819983650773
9.94377165109605
9.916535290339525
15.774840746377926
14.007312832755096
10.040222677376883
10.03103348187226
8.184892434225675
10.848123959422704
10.77573244949666
10.335176663184711
6.09282640889098
8.087644337763123
7.38154301233314
7.2589439581758555
8.166522425651909
8.676563168700488
8.998029339019071
8.41004892982444
7.948371510324109
6.678422755570345
7.297163426799726
6.348931554899203
5.928375978928135
4.324329119228625
2.5495456424642136
2.7546825516927784
3.1602705755757565
2.496789785316481
1.4156866636485572
1.8828401991217725
1.665318911654589
1.9772973359280006
1.6401577743733209
1.157116564896784
1.1742927596544908
1.6286232969991215
2.9239155964230035
1.9371190019781606
1.3895906791396646
0.9356315245709133
0.7413865112924325
0.40527056550710455
0.7888638903632268
0.6706484366369065
0.9974729389484317
1.5522757466433434
0.8349874346280315
1.076115114731091
0.6884204580877482
0.5527033134012266
0.5736972382308766
0.5839164721126702
0.5622245276290463
0.7594261318413955
0.6402572800708609
0.4695068984639503
0.5831711325691794
0.6929992540666651
0.8667706354139166
0.9080664490481835
0.5801649523546344
0.6642134688560091
0.5199200026467312
0.3589189222267532
0.566165710181759
0.30402705432343946
0.3275535407462295
0.29189756230289077
0.6715279748738578
0.747445279799715
0.5400601325381723
0.4849192297111412
0.8464928226421782
0.5734283438531965
0.4872164697911953
0.7491441600137999
0.9751259043909987
0.77083482625907
0.3991092835212375
0.540511410674676
0.8415159930459192
0.8246455644677217
0.5302360497707855
0.44719702792438193
0.7388620456905232
0.5077438000976904
0.6327335641511252
0.4288556824534862
0.5113905106960488
0.6352563969144353
1.2283991249530273
1.3854321429484957
1.631510424250761
1.4076054082552185
1.0953585398160783
0.9771080250932139
1.0900054353149755
1.8822362873265583
1.2353441299853656
1.7408828944161294
1.5504947914692497
1.8091681937745885
1.7131810353144052
1.9013420648064712
1.238258641146714
1.8996888026917054
1.6516341175417872
2.432063794296973
3.6217785758151484
2.968516181826207
3.808198462840061
3.4107135812839475
3.3484999301739182
2.7144582449457224
2.236695411267489
1.3486052242734017
1.184259141461427
0.6816628042403136
0.5353750145358555
1.0424440858096142
0.43058989236312756
0.4411808092144447
0.45476654090905133
0.45610300641613966
0.5526163454976047
1.1725389215270374
1.0754154697590643
1.4300656304381838
1.6701827521716646
0.7826255433850672
0.5266193313020996
0.9422471075727455
1.0846812502613519
1.0120871479889435
1.6705727033425521
2.0180594999687695
1.372854305145892
0.884056396653268
0.9219870434330159
0.843680682654334
0.7375448552677494
0.9392658363625781
0.6837363874152588
0.6088569078352141
0.5600762999177262
0.6475022411854217
0.5426618412472998
0.45639439396722115
0.21159578421155265
0.2905451486826753
0.23834569661694063
0.36497891061283383


==> errors_split_ideal_0_error.csv <==
errors
5.156841784067482
4.138310952060878
3.4941880233912426
3.0546983526183893
2.7343346761982614
2.4891038102738117
2.295179451411961
2.136402209064783
2.0056323773041798
1.8895863098691748
1.791176010045055
1.7068598378122382
1.6338948321210742
1.5697294260597832
1.512964485866829
1.4623787967129778
1.4172689886544831
1.3759407355959405
1.3381054196617805
1.3023539454561208
1.286864281101706
1.272071728550113
1.2577337801143602
1.244019085464435
1.2308531361441706
1.2181528559682613
1.205916376016494
1.194029513547061
1.1826169510644218
1.1716412618816248
1.1610340636493846
1.1507759109340256
1.1408320276693305
1.131190186961679
1.1218465156462956
1.113997697598199
1.106347125764825
1.0988866215085296
1.0916076730986608
1.0837002649258531
1.080255966674122
1.0765745114715848
1.0724542506516237
1.068295461074428
1.0642016097417724
1.0601711316779285
1.0562025115304898
1.052294281635498
1.0484450201721784
1.0446533494022758
1.0410013699962528
1.037320751173377
1.0336938290032056
1.030119372448364
1.0265962182435298
1.0231232204713638
1.0196992669970233
1.0163227247671738
1.0129928550625467
1.0093989293163603
1.0077822534505738
1.0061765597106866
1.0045817458716209
1.0029976962040001
1.0014242966130593
0.9998614346101072
0.9983089992847138
0.9967668606410739
0.9952347536480213
0.9937127130832063
0.9922006448904047
0.9906988423636133
0.9892390777663208
0.9877883590221903
0.9863465974318889
0.98491364375685
0.9834894530736253
0.9820739625940733
0.9806670881464733
0.9792687466494483
0.9778788560945811
0.9764971490391129
0.9751237112372914
0.9737584148404191
0.9724012237631082
0.9710520920887419
0.9697109439229663
0.9683777043310897
0.9670522993231248
0.9657346558391091
0.9644247017346725
0.9631223657669177
0.9618275022007159
0.9605400918708115
0.959260054492584
0.9579873489845288
0.9567219201676186
0.9554637019357224
0.9542126289920247
0.9529686368368163
0.95173166175546
0.950501544502734
0.9492782999989409
0.9480618902607941
0.9468522545730682
0.9456493071779866
0.9444529902878052
0.9432632717133607
0.9420800935770361
0.9409033986878076
0.9397331305312463
0.9385692332595892
0.937411651682122
0.9362603125226802
0.935115069481164
0.933975982221388
0.9328429980981241
0.9317160650770376
0.9305951317259527
0.9294801154239204
0.928370969114245
0.9272676726421575
0.9261701633283972
0.9250784061510672
0.9239923533991816
0.9223583350975434
0.9212892468599478
0.9202256796600704
0.9191675644338627
0.9181148728264829
0.9170675494186752
0.9160255645124941
0.9149888830963252
0.913957462242693
0.9129312594990993
0.9114455017820049
0.9104348910538667
0.9094293299310141
0.9084287782582541
0.9074331963179741
0.90644254482426
0.9054567849171605
0.9044758781569372
0.903499691024714
0.9025265572155784
0.901557588291947
0.9005930218103193
0.8996331386008508
0.8986779108692585
0.8977273017765043
0.8967811305014542
0.895838104561732
0.8948990774969418
0.8939642559556744
0.8930338785159068
0.8921079052292658
0.8911862337322073
0.8902688705565156
0.8893558249803044
0.888449152600845
0.8875442001804681
0.886643480275512
0.8857469590112128
0.8848545773345933
0.8839663345337647
0.8830822001924808
0.8822021071075057
0.881326053494705
0.8804540114319308
0.8795859517582592
0.8787218456077609
0.8778616685458407
0.8770054105783791
0.8761528855113577
0.8753029103133706
0.8744578488883651
0.8736165747220884
0.8727790609096978
0.8719452061269853
0.8711149517416619
0.8702326037540369
0.8694100517059985
0.8685533301829287
0.867738236959297
0.8669266814636872
0.8661185063305235
0.8653119953287299
0.8645103602697458
0.8637121192392974
0.8629173069122773
0.8621258775660083
0.8613375693740122
0.8605521957859155
0.8597701121101384
0.8589913089357524
0.8582157640011405
0.8574434552576182
0.8566743608669041
0.8559084591986484
0.8551457288280135
0.8543861485332608
0.8536296972933859
0.8528763542858175
0.8521260988840382
0.8513789106554176
0.8506347693588798
0.8498936549427586
0.849155543375967
0.8484204139549612
0.8476882518540153
0.8469590377564084
0.8462327525242356
0.8455093771963534
0.8447888929863642
0.8440712890619274
0.8433565467530183
0.8426446399860564
0.841935550653447
0.8412292608127242
0.8405257526847099
0.8398250086516822
0.8391270112555647
0.8384317386695994
0.8377391557549645
0.8370492614930176
0.8363620390329619
0.8356795952967812
0.8349972378503276
0.834317509742746
0.8336403957622512
0.8329658924665061
0.8322939699744986
0.8316246124776366
0.8309577963249908
0.8302934795882168
0.8296316745097917
0.8289723658179047
0.8283155383746421
0.827661177174571
0.8270092673433285
0.8263597941361679
0.825712724558641
0.8250665779979656
0.8244240270007009
0.8237838551814768
0.8231460484266985
0.8225105927443312
0.8218774220828942
0.8212463916163896
0.8206177071090447

